Any2Building: Unifying Point Clouds and Images for Building Reconstruction via Shared Spatial Queries

Abstracting structured buildings from limited observations is essential for 3D urban modeling and digital twins. Partial point clouds and overhead images of the same building provide incomplete 3D surface measurements and visual cues to its footprint, roof geometry, and rooftop structures, respectively. This motivates a unified framework that aligns geometric and visual cues in 3D and reconstructs buildings from either or both modalities. Building on this connection, we present Any2Building, a unified model for Level of Detail 2 (LoD2) building reconstruction from partial point clouds, overhead images, or both, with optional coarse geometric priors. At its core is an occupancy-grounded shared spatial queries representation that organizes available observations within a common 3D grid. Supervised by complete building surface voxels, these queries connect observational evidence to target geometry, enabling a shared generator to learn structural priors across tasks and providing spatial guidance for recovering missing structure. A trained voxel conditional surface-generation and low-poly remeshing pipeline then converts the predicted structure into compact LoD2 building models. To support this framework, we introduce BuildingWorld-Image, comprising approximately one million paired samples of partial point clouds, overhead images, and LoD2 building models across 18 cities. Experiments on multiple benchmarks demonstrate that Any2Building outperforms existing methods in geometric reconstruction accuracy across unimodal and multimodal point-cloud completion, single-image building generation, and prior-assisted generation, while maintaining detailed and robust recovery when point cloud input modality is degraded.

==> README.txt <==
Any2Building — CVPR 2027 模板与插图更新（2026-11-09）

编译入口：main.tex。Overleaf 请选择 XeLaTeX；本地可使用 Tectonic 或 tools/build.sh。
采用此前下载的 author-kit-CVPR2027-v1 的 cvpr.sty 和 ieeenat_fullname.bst，保持 review 模式，年份改为 2027，移除 Paper ID。

插图对应：
图 1：Any2Building-Condition-Query-Read-Back.pptx 第 1 页 → figures/teaser.pdf
图 2：同一 PPTX 第 2 页 → figures/pipeline.pdf
图 3：spatial-prompt-bottom-legend-v4.pptx → figures/spatial_prompt.pdf
图 4：main_qualitative_four_panels_v31_c_vector_outlines.pptx → figures/main_qualitative_four_panels_v31.pdf
新增附录图 S7：appendix_texture.pdf → figures/appendix_texture.pdf
PPTX 使用本机 Microsoft PowerPoint 导出 PDF，裁掉外侧空白；未将整张图栅格化。提供的附录 PDF 原样复制。
此包不包含 PPTX，仅保留编译所需源码和 PDF 插图。

图 3 使用精简后的图注，保留 RMS、自身均值归一化、百分比与百分点双刻度、两行实例和解释边界。图 2 图注已同步新图的 read-back 内容。
新增附录 E.1 文本、图 S7 图注和交叉引用。调整主文浮动图表位置以减少留白。
其余正文、参考文献条目和实验数值未改动；原有空白实验结果仍为空白。

编译检查：Tectonic 成功；无未定义引用/引文，无 Overfull box。
当前主文 9 页，参考文献 2 页，附录 13 页，共 24 页。这是模板与插图更新版，未做正文篇幅删减。

压缩版：只处理三张最大的位图 PDF，JPEG quality=93、4:4:4。两张附录大图宽度调整为 3000 像素，正文纹理图为 2000 像素。其他 PDF 未改动。压缩存在轻微画质损失，已检查显示效果。重编译后页数、文字、引用和版面位置不变。源码包不含 PPTX。


==> evidence/compression.json <==
[
  {
    "file": "buildingworld_image_15cities.pdf",
    "before_bytes": 47847324,
    "after_bytes": 8180143,
    "original_pixels": [
      5488,
      7422
    ],
    "new_pixels": [
      3000,
      4057
    ],
    "jpeg_quality": 93,
    "subsampling": 0
  },
  {
    "file": "textured_instances_supp.pdf",
    "before_bytes": 36442509,
    "after_bytes": 4614197,
    "original_pixels": [
      6160,
      7040
    ],
    "new_pixels": [
      3000,
      3429
    ],
    "jpeg_quality": 93,
    "subsampling": 0
  },
  {
    "file": "textured_gt_main.pdf",
    "before_bytes": 26876078,
    "after_bytes": 1941895,
    "original_pixels": [
      6160,
      4520
    ],
    "new_pixels": [
      2000,
      1468
    ],
    "jpeg_quality": 93,
    "subsampling": 0
  }
]

==> evidence/figure_update_20261109.json <==
[
  {
    "source": "overview",
    "slide": 1,
    "output": "teaser.pdf",
    "cropbox": [
      154.0,
      0.0,
      799.0,
      352.0
    ]
  },
  {
    "source": "overview",
    "slide": 2,
    "output": "pipeline.pdf",
    "cropbox": [
      75.0,
      13.5,
      881.0,
      351.5
    ]
  },
  {
    "source": "spatial",
    "slide": 1,
    "output": "spatial_prompt.pdf",
    "cropbox": [
      10.5,
      12.0,
      1191.5,
      720.5
    ]
  },
  {
    "source": "qualitative",
    "slide": 1,
    "output": "main_qualitative_four_panels_v31.pdf",
    "cropbox": [
      13.0,
      2.0,
      2006.0,
      1172.0
    ]
  }
]

==> validation.json <==
{
  "pages": 24,
  "main_pages": 9,
  "reference_pages": 2,
  "appendix_pages": 13,
  "undefined_references": false,
  "overfull_boxes": false,
  "visual_review": "24 rendered pages inspected",
  "figures_updated": [
    1,
    2,
    3,
    4
  ],
  "appendix_added": "S7",
  "compression": "JPEG quality 93, chroma 4:4:4, resampled three raster figures",
  "pages_with_image_changes": [
    6,
    14,
    16
  ],
  "page_text_and_dimensions_unchanged": true,
  "other_pages_pixel_identical": true,
  "compiled_after_compression": true
}
